GSVD for Geometry-Grounded Dataset Comparison: An Alignment Angle Is All You Need

Geometry-grounded learning asks models to respect structure in the problem domain rather than treating observations as arbitrary vectors. Motivated by this view, we revisit a classical but underused primitive for comparing datasets: linear relations between two data matrices, expressed via the co-span constraint $Ax = By = z$ in a shared ambient space. To operationalize this comparison, we use the generalized singular value decomposition (GSVD) as a joint coordinate system for two subspaces. In particular, we exploit the GSVD form $A = HCU$, $B = HSV$ with $C^{\top}C + S^{\top}S = I$, which separates shared versus dataset-specific directions through the diagonal structure of $(C, S)$. From these factors we derive an interpretable *angle score* $\theta(z) \in [0, \pi/2]$ for a sample $z$, quantifying whether z is explained relatively more by $A$, more by $B$, or comparably by both. The primary role of $\theta(z)$ is as a *per-sample geometric diagnostic*. We illustrate the behavior of the score on MNIST through angle distributions and representative GSVD directions. A binary classifier derived from $\theta(z)$ is presented as an illustrative application of the score as an interpretable diagnostic tool.

==> data/digits/angulos_digito_3.dat <==
33.64116069869678
35.47142057692272
40.14612697115338
39.62816628906777
34.88809517645197
35.06464763255662
37.3157703845135
31.111840475778642
45.93081981274913
36.68011012059119
37.95937550210749
41.443787563018695
38.50029929653064
46.62316931943696
37.217977892926406
34.885572676815954
35.13260976443329
36.62715522026828
35.49858680934014
32.000954690936034
41.98043625190181
34.542902450179255
35.815934192341395
36.97035135319879
40.571604515501654
38.98748014380104
46.71373687886432
36.5551190207322
37.540789235500526
35.375650637891404
34.31952315996003
31.68926472092051
38.33217570124696
39.96365634306672
37.35524470254117
37.64974670710981
36.989109806177105
38.71862987116676
35.971466461585564
34.35242920963705
38.72391275741432
38.06144217313482
39.38482082023212
38.02632926061082
38.50211466650294
35.24551081117068
37.322421199538816
34.73028469425524
38.13660838640655
41.170432830440184
36.31244525960634
33.20054886267599
33.657040344477096
38.852056999767576
37.23317939632112
36.3896201681213
37.769512511039125
42.387338232993386
37.187923712968264
35.0659005201968
40.10517623745809
37.2750761183087
37.70505160317571
34.152466041249056
35.42348745654798
40.19406994719232
35.400665895555385
31.998624328054916
37.55874655749958
41.8107623608327
34.322376375420575
36.70857210814777
38.36844402236076
49.891796136507324
54.486910010462836
44.261337363883044
38.8145267830802
35.60109383914517
36.95384651258253
36.678229554268555
39.505819649433235
26.462469629832576
35.192586168001064
37.464056629544054
43.02036228167805
40.62259260912635
37.12550205601809
40.66500471794908
36.919101589571916
36.06327311173778
36.9461311217951
39.45881975928981
34.680095748949604
38.30357124860229
39.96560249527087
39.25403530474186
36.5731185910073
40.739138976462684
48.095764343439036
34.440279531266675
44.23334124767877
36.2038064931342
38.327433529219796
36.88905715175899
36.894592397508085
36.30791591792325
40.31364978467419
37.641777785171136
38.25360059953143
36.31149174421664
41.993003952935666
35.10606903777985
34.80394513615694
32.96955457035149
37.94179060242717
38.43393585840741
39.06565196190452
40.250139932861835
31.605749608646367
32.4480025252184
37.89107873170895
27.109729910671042
41.063859851523446
40.76328838147739
36.93980830294708
55.30773139302723
43.41349189019263
38.54876178778438
34.81892682972381
41.28763032787671
38.01676595661398
35.483988502984495
36.643079397692176
35.19322987715909
34.34986604310482
34.05730368379096
39.63614975431486
34.16533227870804
38.40070029767417
37.10343228279341
38.7884442225208
36.23977661259364
36.37183602858251
35.72596655413421
38.14626102419972
38.52446203952313
35.435282631137
36.48368121108886
38.28387622615634
42.06267786219757
34.446250379550875
41.44296891296824
39.65129729067727
36.6954406634442
38.92104928634641
38.94633908679208
38.13013114773273
36.9483596769136
36.36663150776159
35.957842262304034
37.49461730071851
35.72711355733846
38.509344985292884
37.908710034702096
35.481020200023806
37.128496979928116
36.04995110849925
35.86716627169674
40.64923472285409
29.16657189346678
31.56488358102339
40.84365239394293
43.706528515515586
39.4889196448908
37.68483093225775
35.42699754415637
37.52317420132594
35.420339083088486
38.39882194297783
40.2102458636636
41.83715096160477
36.80558684894788
36.83474797644888
38.193362063773264
40.203892597899525
40.02924171842263
37.24615688280823
36.22201637283346
38.05336682528208
42.170552731566865
35.517578556221984
35.86281893727595
40.106108550320705
42.55645519406804
39.66925656501203
52.20683716286968
37.53667807699634
42.69347616906424
39.77734140815406
35.96062041551202
38.03722392398274
35.65507583295563
37.85293503715716
37.59192078713027
38.63293505972676
38.740456239769735
36.53850077202343
47.99637222243503
37.16864439402275
38.65208923008726
33.34462670023966
36.55823341902841
37.68528137923451
33.57253332820737
36.651704291108224
38.50747100521638
38.82423482522694
43.05373546842568
35.77087878936999
48.53845974901976
37.23910608941549
40.81738283569503
43.43642510422589
36.405745753091146
57.79093461626618
37.00486299961148
35.66651675285166
34.15142949805142
37.55516178336478
42.900494269296246
37.75282467810296
36.62892363333354
42.96528433579082
39.08435535394623
39.28410834573323
37.95528616911866
36.8903765758784
36.12124090359016
49.96397943105724
36.10678207391036
38.36535449466762
35.63022335771113
34.092968109893654
36.32924722688765
42.74905630882064
35.29411012146643
36.44290310980804
38.924329800216604
44.793983065582815
39.49673236112282
39.22389688073309
59.75300411535194
50.09880305409402
31.650059082492884
37.60268544533775
37.285060271117835
32.16066964936519
46.552019212360655
40.16224801835028
34.79307074982082
32.68423126480546
38.72770628917769
35.62141479980945
31.980782777687217
38.741854813631534
35.8920350771891
36.594364101558114
34.72518512482641
38.78920706696771
38.37364495832732
40.16262946801235
40.942236794559385
38.6223155756907
35.47387155916041
43.378125369076336
36.767004901130896
35.092294023486126
36.11341355532378
42.74415498115256
36.54863841329516
36.48629447253252
39.13469047827897
35.99312587068513
37.41065067083485
42.29061345510397
38.60955287625555
42.68802329133347
35.82239365115638
35.253444195945626
32.601490304518514
34.33211265356835
37.39861770480944
36.57163004847474
38.38913857341248
32.180298778138344
37.31032678244907
39.26687800068134
43.00896365939073
36.21457947884271
37.9451616129878
38.581810528546036
36.68131095639232
36.17704895397191
37.31802583649998
38.73681489233346
37.03043834820061
47.573268188159794
38.3769408443678
39.100300252128164
39.492559881606674
38.60446710730941
41.047930925510926
37.80498195174881
43.323222832046724
37.21446974786553
32.11141671446025
36.567064962890434
41.991792183874324
47.11611195540787
43.66688800490233
38.44805690858274
37.64524450956634
42.2914680722765
34.3336293396413
35.090424313701185
38.59778523573977
36.5475513766189
36.334106250861986
36.58322404490006
44.56374530809972
32.087793261792044
36.829349959353266
32.809926794504975
53.46884988460991
35.728817451395045
37.25089598069441
36.42210673998608
37.326454019266926
37.72884574959479
39.55065745686941
36.68365255772491
34.720665851632646
35.17700857053273
39.03314242842026
37.27305717929304
34.311649941478656
37.42314498422419
36.34139866662609
67.67016783892595
37.397916656752514
38.80533403853208
44.42845733547751
46.736218074282384
40.69322563512928
54.41354217424665
40.90388991224896
37.894308065305225
37.33594555160017
41.054623642569396
39.802897864189504
34.937932613343584
39.34995976855903
38.87020942985177
34.45966994122085
38.8253949245661
38.27209373633944
35.98732285660186
37.021121199810516
34.674359933632125
25.82387300565537
43.08988034505299
35.615229907399296
35.30930463458916
38.70669042028398
36.966539214061044
34.94720257770805
38.194708428076694
37.28921493532796
37.77777360517064
41.489108441323296
36.55929255359157
37.051423806366785
38.25303199899532
34.887952610729435
36.371254211051955
33.969096500382705
35.472732720528334
34.28546395497962
38.16315945430609
37.89664322887838
37.90329249080709
38.735724468316505
37.50380470051496
37.97302816966782
43.77558818375145
45.8002128415195
37.78252035196824
37.7911691115363
37.72885839963731
35.088040993471175
38.2769289549214
37.46261267856935
43.52938937897925
41.11268180666291
47.45629250118848
28.916469953823995
40.16816630451326
37.88877374600208
37.34712417848062
37.920470880338655
36.52685967585966
35.165236011915674
34.7937750035218
42.492468501116036
36.697728835341046
35.66829438791854
36.31899785102186
35.17857464759687
37.95350154182354
37.38044918233547
36.90425108183341
36.15318778466524
35.61034639924236
37.828367841853854
43.474493195766776
34.67513931165044
38.87819304099524
36.72910152931591
41.00803808651109
34.60292551577
40.678097105923975
38.65625454831528
36.98762869827499
34.67127794038379
36.36434336304135
27.84350904591986
36.528123844307395
34.047578227952854
39.79103566182755
38.48308279789186
36.35348108858879
61.76490845288776
39.62808660204645
38.85346771077149
44.99291688319917
36.01719545789657
39.22994864421543
34.00814189620256
35.345352033458674
35.879687750227916
37.53335699125887
37.39062075067726
38.28725847570323
44.73007786085216
39.619924726466515
36.839011175760945
37.75828245965409
40.79863708570992
34.16826137123001
36.32894013503004
36.658459572101236
32.77745252385105
34.19164535943493
36.121667260402695
36.608492754995275
38.44964039343661
35.59140309288812
34.68965617611869
36.62725468478219
32.54748604128227
37.28207640460294
36.151651843540805
33.2933351002368
38.87962304842775
38.989655302551334
36.85496668550372
36.03941918635159
42.79756699119696
36.66976255199809
37.370008700401186
39.99444663688783
45.40934102580779
38.33249776694665
35.924891601430666
40.29946664826005
46.128793503434096
50.69309236824637
35.55647428335198
33.589819040666995
36.78693691677566
40.30153212488028
38.11317070526307
36.43784331135927
34.901467155439825
39.241478047452105
35.575832402463085
34.860318745648776
35.928375607151736
35.039878158376496
35.341197959627
36.62378881035915
37.6949414604246
38.108644935796264
37.53118363212701
39.620934028244136
34.671155909503454
35.69599099741577
42.90677523636381
43.537202517092126
41.04520011497566
37.0789545226602
35.343619632823774
35.07264177432768
38.9158918123795
34.37253037742566
39.66150270909636
39.130241544773035
35.16728802832645
40.02358988120038
36.01127694239545
38.084629764599896
33.62070479051405
37.325902220961005
37.452239294272765
37.37226409829562
41.86674799475683
32.978243643287634
35.331777175828016
39.56345541090894
37.74726971727828
37.17473053003909
35.646775349110776
36.664089992906355
36.45834138938549
37.52948755650137
35.6128922831502
36.805371434443444
38.549319140617825
32.117017185137016
38.78238648042151
37.57247377696203
34.707299252090166
36.15333280457294
36.5879228808303
36.939347535456456
41.00981882701177
37.73898323787132
33.38899786952363
37.170831182122924
37.301228767832036
38.08502216191884
34.83180531400764
32.36874304752422
36.62867770828658
33.1549230992172
35.713644032350004
41.558337706593456
37.14706538917397
41.401710096765754
36.40372644100884
38.45658131325577
37.78865221196923
40.678039137512265
36.448975516176674
36.3782625012363
35.999938995798146
40.76424749518179
38.23734108298315
35.17457593311082
38.0455875324321
40.87710486684254
36.23222135146641
37.038804948544445
35.220760033825265
37.48035970332511
39.22787820769162
37.38936184277967
37.18765175772765
38.413729071052146
36.837577206546385
42.29645835195494
42.63665995952179
36.652585973918406
40.81928573655102
37.711231263003604
36.124000812178714
36.163449289562315
35.54770103464753
38.811542040218235
52.36766686457528
39.45928709079379
35.65544341876568
34.85415724569755
38.57465465359105
39.880511393538995
36.82278391645154
38.710715767181114
37.22273593124279
39.885610904780364
37.45694613125513
36.44068442231456
36.98822946363819
38.129800887728145
37.43335362741749
39.36712789135956
39.868024030991315
37.61081549726828
35.16318079345653
37.4354252048796
46.98981708393477
35.65099365377317
36.236706412609905
36.11261474894894
34.13985984279105
35.50642780426527
38.75183499966661
40.65939740746593
35.950142253928846
36.86913976634935
40.510372877135275
39.319642658032635
36.36223453146454
36.37807408216938
36.41044697371646
35.45936628155664
35.404923284797576
37.34917374634587
37.951867073874304
36.3833421033869
37.254907511137034
37.8724903189346
41.195059732577825
37.19035306939455
40.432616761956645
35.70850705611803
35.1161355535544
33.18042511679139
36.31559384837915
39.36476134160027
38.89897299710775
44.224305090791255
36.63626348961985
40.82272722876534
38.56918388405716
36.31474208626446
48.89109001949877
40.96392801338826
38.08657429056295
54.66746311936039
38.52549473516313
37.54634288574301
33.33157994416371
39.66601398676771
37.42661198419373
40.19305678588402
36.781071719618346
62.670456152795126
55.729807571174774
38.40968860790608
36.74490619640968
35.41631933118706
34.698476358473584
37.71011393038394
36.83166799798599
38.78047360461574
40.207066803174705
37.67739767820707
37.09675726971027
34.836240180388174
38.51395652983363
39.709106057515555
38.45008405250295
38.15773190996403
36.384989327489215
39.693967603304394
36.59045733711242
40.17722152647143
39.335082375375414
37.55347290678828
40.98335644684544
42.88433980439376
36.99306566639205
42.07367356077574
40.072858580088266
37.34055155471004
41.575652431876875
46.285704646999946
42.17138252026546
41.012622783884126
41.237310541609176
42.50271104957595
40.298809254556595
40.03224307517446
44.51607924859063
39.1127469884941
35.80552615571595
43.22447069390013
38.93668755275373
39.00780232801168
40.55292517667502
35.39489577241127
37.97375073321495
44.66427029816007
36.98976526206046
38.323979013365246
37.67497360574454
37.71914664915057
42.161017375405955
37.80309308707627
35.408258278709404
38.81757263568956
37.687015537482914
39.75850738959859
37.456426111231195
35.615367943392215
37.41195220827726
36.61051323910897
37.13979711655695
36.42533767223076
35.99408542226903
37.51777539204598
37.76745094114759
36.37808462334644
35.54168349992505
33.872127541615654
38.43786474366986
35.05525125526806
36.68675543685319
35.358413600511774
37.90121604186477
39.21493321844275
66.47001774436009
37.44103143339858
38.85623353834054
35.864993971550064
36.63203425100838
36.416848399029185
36.73500907541202
41.77790645263503
36.44848152943707
33.961467272425445
38.55574725833112
38.45862439863111
39.25774904938668
37.98052995546904
40.495371903312694
37.89284276510492
41.947920769479545
38.806705028235456
38.97409944027855
44.03803343386118
42.0147983832552
34.91419614401717
35.10225468238838
41.28591853235306
45.021594578066306
39.7722145480386
41.543304648582485
37.28368699140858
36.70876864825956
39.055190656735796
47.74401772594127
44.07412787390927
38.058574646096105
57.130366848236434
39.43254454607155
37.72335255183882
37.397857366718036
42.372666507068416
44.913745283303506
40.87403521349197
39.028266053983046
39.897334286407
42.262010110458526
57.610887255946345
36.78819279904578
36.81386311642852
33.33821926167899
36.29363099479484
38.360800287668916
37.66041348690042
35.27554436951633
34.83406930797772
36.37484195072897
36.223315998959556
34.30374943325629
36.200630986940794
36.184955843737214
37.51687450558855
35.728515323509136
36.64891605055961
37.21127744649101
33.910707166713365
33.8333762235962
37.08739754415521
36.74027225243839
35.03244137466512
36.36985717748556
34.447832742982676
34.31702743634918
35.11180871993125
37.755783872866125
35.98695522588887
34.984047771837766
37.07580494566776
45.746283282564285
35.02028749997422
38.351223110479275
37.42700156303554
36.14074896657603
36.41295140535408
37.155316782402224
38.83183908603665
36.161124485699
36.86442850051271
37.929147945585605
41.51675631328433
35.70151754684074
35.50068259067455
34.261412143482204
33.606460668072046
39.38288061611314
41.697423852790855
45.45051508405912
37.33153876310608
34.70407680575926
35.95542163368238
34.66212329121992
35.13872722885189
38.35904062766339
37.13965980826567
45.56304615669481
36.70487021178131
35.559001685473014
34.86154104390754
37.20103556316822
39.165344067919776
38.40926588031084
46.36264069517241
41.66630245734163
39.19377503781139
40.386268825548996
35.47826458140881
36.73495358752562
49.460948454992966
36.118401543062724
48.4850426134668
48.32601552514365
50.42286811204444
53.91037818292125
40.30907897064767
40.242642632095894
37.42582140915044
37.57074920155778
40.96685220832537
38.56466796446858
40.162662425010446
40.883918534940165
37.276022396615105
37.831700496364114
46.90479179417545
35.95157406915072
37.41895923659407
39.75209744347317
38.99107086100772
37.30532623508591
40.854993790551035
37.712552746321535
37.120885126389275
37.90548727788941
36.82320233857666
39.12117063153577
37.018431245529996
40.3474900198098
41.12970622569946
41.199021830719744
40.24585913549439
39.727505878735265
43.03114232510594
39.569450606198174
40.27263121835351
42.24973237429531
41.06849864855303
61.3395705075815
36.8941555181793
45.8402327780952
49.81373657148954
51.11208463961895
42.3016227685276
40.18887938504134
39.14907178033242
39.94878050057749
47.097694329604096
48.405363966654186
50.01479710708222
46.79778449105984
46.37614794456128
55.76637945747068
47.48241537813765
38.197650523708944
39.35510826416002
38.39858556235842
35.28416303810454
36.85465948351529
44.00897737812434
50.616164611862295
34.93053975213777
49.692993669367624
41.91320023732463
37.41049988859995
36.142174911877056
37.31634391924496
37.154698579705865
38.96438285408018
37.43332253550679
39.187922848832805
39.48793353483207
34.40036192259298
36.29335381973392
34.95362516606605
40.52335394306022
37.77431477914168
42.0131359323201
59.842907060540576
45.40376734741263
40.15730413632748
39.180901074143705
39.08028873292555
45.182615035254805
42.25690646102622
43.81356832450875
41.10036600463056
47.39346985613878
37.95213907187034
41.81386031759955
42.754539216245185
47.04570519086478
41.358182914314334
42.807234162959844
48.09315048579318
40.524623006096675
43.563235072603874
56.04760096370982
38.20434545237765
42.124019249568995
43.643226288113816
38.51743149216694
44.99282430150938
37.76145790066881
40.763890013088755
39.24304572473848
37.90348973097334
40.500569343610564
37.883805210589344
40.43056688342842
36.143140284468224
37.953686054057265
39.663356440985964
48.94810097193161
42.64504678562475
42.92898620755011
42.020405493510616
46.19522472240205
36.61917905703338
39.368578015777636
39.111052779360115
47.948828050542254
40.26558642670211
38.059572095769674
37.61980524775612
38.020287516826656
37.282153612389216
34.68389784966537
33.61931599432378
38.978939993181825
38.43923978446799
38.026450360407466
36.84122637719279
36.983199945155846
36.4087483312586
36.67924678758632
36.947150765757684
34.985846419358
33.755225825451426
39.05650716341794
55.49894065396156
36.570682096052714
37.35386838941265
36.061912313401464
39.14661908565352
35.46138483911352
37.07599429120282
40.448177471441504
36.13426969752003
39.54695616032189
38.93630038883681
38.46952913267283
37.32173358784661
36.00298261136539
36.80716746102291
38.32812929547616
49.523213943622466
40.598879790725086
33.177001008237355
34.86188470009399
38.368726595477334
42.480179902943675
44.264528068878754
39.69527223367763
41.967394349997946
41.84612753837784
46.50665862832026
38.53572887019344
37.25338348195768
44.465879089766574
38.7018520271306
46.93403427799869
44.090808831468145
45.28406615164299
44.68821185667721
46.97001191225575
35.72903391475555
45.49102572076784
42.46270037509199
44.00413319778813
39.558129082223694
44.04964961851741
38.86856560593244
37.83874838827644
36.14290236730268
40.15794838569013
40.60364598327014
38.32242281346949
37.94429217599657
32.96724646863641
34.76699318623755
39.266297629341196
34.1941338994279
48.34046393765206
45.53918858590879
44.79048883508698
42.74291384403229
57.49052785158032
42.21674084334545
43.70411516014576
44.889648026341405
37.422819048587186
33.81819275248768
33.145368801261945
38.82741031182395
34.129019011044186
39.719723577953815
37.332028505123326
37.172384339481624
35.5308180131753
34.876381502275315
35.25797028058378
36.456633523744635
32.74953725572741
39.257279573213175
35.24412093228003
38.26491735396895
55.49449415698535
39.93445294912546
38.19704236601435
38.82317912087956
38.07022432206902
40.15765608063878
36.930178861969324
37.74768726649694
38.171102058331336
37.936542627630146
39.32641043440178
39.06830762766542
37.62089186066488
39.04817486625153
38.15596543132916
36.97965620489004
62.245587385991904
38.40588365947112
40.89137688469491
36.04567135307296
42.12410313323841
39.47294074123821
43.4620259174299
44.853072277273704
36.48320739643635
60.819783378920654
40.3857756682551
42.50362349334341
41.350523764405715
43.89821979909934
43.683124462122954
41.75575293832066
41.204595438529026
43.15722617859325
37.17818543382484
35.67866201796878
42.36689488619486
39.957959944548556
36.116496049482485
38.33348610685434
36.521502944957184
63.23135569696842
36.41354215786814
38.23554700081277
42.029485120377466
44.13872387607763
40.13829789146696
40.849216510680954
34.01807861702224
38.71429206955023
39.26870586877087
33.22310027256331
36.94985145594821
37.81058097253359
35.18464196100007
33.80449579508391
38.689442109614205
40.582243780382015
37.87092333170087
37.22034174207037
34.41444732091126
44.406935894181
46.17788166614273
41.729870983146306
36.968010340803914
39.33257770533226
37.24844168383567
43.458203680880665
40.12165613161775
38.12639608710493
43.47176115100229
37.772488557507835
37.26331251641133


==> data/digits/angulos_digito_9.dat <==
67.87343148215562
68.26294313632192
61.974026753973135
57.070997250276406
61.71146285525902
64.00945334010403
56.377581425553586
63.61660972870384
64.25103829030273
65.06527125266086
61.96029385203363
65.14440662396501
65.30680619776962
61.30740449842782
61.78255676685034
63.068687362526994
64.85585870218897
70.65174149965081
54.19406444738894
63.17979630496164
62.85425067707271
58.1326404817116
58.933601283109276
64.42255009812318
56.19495147166759
60.489027511167386
59.7917470304708
65.28303280264257
59.19816208884321
64.92642194338168
64.9303277773779
64.65354803237996
48.699395337312744
62.15760252688204
60.35923662592132
51.991256274650944
65.34530833161914
62.61122434080743
58.13706929524516
66.6538043580523
60.10971409933357
58.894997703585226
64.75206630999588
60.9474130702245
64.27681701583653
70.82155307877382
59.71266884267511
57.52958067466725
73.25591339969549
57.89827126656965
65.48833062507337
63.71366798144552
66.79694811864834
59.98175574187784
58.158955735118916
65.66804600577309
59.30353529544148
63.28340226849801
65.50473066190412
58.94729251453471
64.32667222077124
61.5778213981836
71.85415793192749
64.95315145194284
62.76354499783943
66.51230935180153
60.46137293907953
61.4254034950191
61.962618746357684
59.92904803952013
64.11269622132046
59.07287783270937
61.01475961075933
70.51874033057224
47.8020755392088
65.44651679829511
58.44684077919656
49.90122047009943
54.99318226239696
60.31896482656795
62.272291674463204
60.43576861578794
68.20526977419611
62.957125139493726
57.63602017562369
64.39443408358191
62.79371531399887
61.69073520690861
58.107956770750604
56.32303066710781
68.5081097840334
59.096094142201466
65.1632245344008
68.383744371318
55.872656958194185
58.47687599962368
62.88723945617292
64.60219974986093
63.80755113408311
58.77909600858146
74.74688639277738
54.774444458855314
62.58232140099337
61.410061790470884
61.08204028583488
61.51360040438755
60.36700193876228
62.810577457618884
44.83389581120525
64.95527877658209
54.4604990776553
66.2209152803321
60.893459050617935
57.84499113319099
63.525990451499226
57.71393304455903
53.42900109589807
59.62597891320744
60.58205214366794
61.04588204130814
65.48511601845165
59.2578942717184
54.89144592470567
59.64917424943127
57.038796260248205
45.71295329601882
70.61423104168017
55.051480865457194
69.02917401121164
62.239719603169185
64.30939424396377
67.15564112406862
62.26161099191507
55.35998492802261
57.1569636562403
57.615505921133106
61.787418128147515
58.663855873212206
62.94161450544881
39.78632521376438
59.32410806839261
65.2031071013831
64.29676316765253
65.66154596136411
56.858023986824016
57.07893434934871
63.082554628645006
62.93228963999644
62.60350298521245
69.13320392510677
60.20162778533251
69.48300662452439
54.668776131645046
62.818219974559085
61.52122569669597
62.52967400824153
60.32788993348304
60.84426159523236
61.89000470208766
68.6428717090686
62.45440288472328
62.55392351843175
63.03395802214733
59.60285754034741
61.44594183682665
59.41689286029603
58.33424448143104
64.69215049152476
55.55875341052698
61.45717279203462
71.7883977252234
62.01060758485503
56.83770045767272
65.13214338043932
69.18851336638967
60.91988996255754
57.043837022627166
64.15757195986856
61.87987850305701
65.46072746102655
57.66312198375581
65.26770995994119
56.28345938576385
62.023332195173346
59.18002813943784
65.65378395335144
34.95565430407825
57.837377176293565
64.73686923080523
64.47852752042625
56.71234430076507
63.70185510669828
60.786578426986694
58.64489270695765
45.56570702113801
56.68319332551472
67.34203050867197
61.287562892698645
59.70527548623903
60.78282054170862
61.843916194058096
64.46100319805544
65.52438898218594
57.0915943302607
58.989556259010676
62.464111616667154
61.97714527745108
57.618497148450444
56.47983635005386
65.8777127851415
62.14676602074198
59.649840959807904
62.08996940818428
65.08882588760682
63.15156090539413
67.22101262972191
71.97055570102283
63.951308888000156
58.25001890930732
33.54155011855177
60.90733819554687
64.59514387039381
64.38687720431389
51.090844447929605
60.225374577224194
64.63181370566954
64.93356171063
60.6854055824241
62.96796752753171
63.439164190407936
57.531821080324114
54.94352807258087
65.33343875707149
53.60825448386088
64.27163762492991
61.11430032154704
55.51605008493655
64.23342831627245
56.5011957279638
62.33719744360013
56.727568078961646
63.099239697051395
57.79592331480254
66.1125095329162
66.1355362173953
63.513031280003105
64.48194079431269
64.70053487307479
53.26012995213785
66.66104024274425
51.47943952001324
56.64186712426756
54.05856608849758
58.22220315501226
57.4981001681463
38.73526459096825
64.32770528403805
63.63953130612255
64.58883039007596
60.65157804349835
63.663213421901254
59.002765781686335
59.222585210799124
57.9515993083268
57.44560672061934
64.78904836660598
66.74090238395094
62.52483351623204
64.81983469821671
54.622106457321784
61.413121927148566
62.491111412107074
65.96156233819161
64.25970322824404
73.72238852465536
65.4822940730901
57.2693770582479
57.05064115919453
59.08983352237989
65.0574137498195
63.82103632400479
58.26469979174581
56.54875049487096
60.54657706401103
64.27798460574743
68.6104929760499
59.02070827616803
63.427233847779725
60.36363936778105
66.74048095515289
56.65062925971883
61.5188114804945
59.60879346803884
63.17864002462457
58.78046464683342
57.519478667050755
67.19721531140422
58.08662356441776
55.927168344412884
58.639162631877284
62.29265645172245
64.09254624546492
64.63477510453684
55.32046892606071
63.8204606269113
60.738404797657545
62.111026253784274
54.63752733145779
69.85534749305812
71.08876345549677
57.82671741833871
60.535185539809895
63.47723029172209
58.87719636545537
65.63257619808856
66.3095231221388
66.29740753301802
61.550087763536226
60.26824836579347
51.69511361731955
57.84007555479268
60.884796311425184
67.31107629049303
60.326298467991606
63.665493407702236
64.00939914907329
63.613120083974884
56.74950446928872
59.402953595729386
64.8629372155849
66.7280851041555
62.22801244691814
62.287430544281285
64.19685449051127
70.86931913097327
56.05460748332172
61.232029774734116
64.2076875425965
65.82737293716647
52.85431148476414
65.07064964735198
62.13182995174962
62.93549139224598
31.374344677645656
53.233694518943054
67.4648973679565
64.11798224831229
62.479092810271254
66.67295813948397
61.79719781341509
62.13446271511236
59.149365774633395
60.67972776709509
64.34562412848545
60.8415929990614
61.95745938231649
70.68181565779055
66.40342756164027
41.585045458783355
58.34749788009109
56.19655307422456
66.93437661065549
58.176647550133296
65.96978724422642
60.778239743728406
63.57128288275515
54.72542181321746
57.0821161576659
56.25060297869947
60.85897226731934
61.02485234138095
60.052653409020095
53.711698399561286
55.92542801542475
68.52560531575442
69.25812329189267
64.57766317548462
60.57808833894278
53.97664422253375
51.37887756192784
55.46481187603697
69.8829304689691
59.5130908355613
49.444078198910766
55.77569056891434
68.10007160778065
61.64302686528659
63.60789360015066
65.7314778095298
61.01156049990551
62.63909698025484
72.0856128843527
59.46782489481898
61.16188607437913
65.34393381873994
65.9492115009654
59.612480634435144
50.137626187543276
62.509844343740966
61.33429185442442
62.0454730055019
58.448388485565985
60.49705740464768
52.76121301518038
57.89015802824363
61.88836565723693
63.43813848425135
62.0052115793676
48.1885260641337
60.10377322667323
56.85763502377581
67.24912793066834
61.80308479549178
58.98914141044887
63.45840072220483
61.885387161713496
63.655763444977865
60.00234272850894
62.94200911579443
58.114424861538424
63.172279886777936
58.629979227281126
57.74431167299004
62.93513202545277
43.983678514527774
62.07546220997884
58.85166382891241
65.23557759671324
68.3073982714483
64.730808995854
61.78206967189671
64.50678823908574
63.7945240858733
61.62659438803959
59.43299047068536
68.46083122852737
70.53690149578644
56.38165182984406
60.47391077490035
65.26855559269121
61.26828006976262
62.02159287429748
68.54324616812504
58.64649089604811
58.27548975644925
67.08532235536498
63.97757969554793
63.90455800326659
60.795910449322335
61.41656501366626
55.77452151458903
61.74760809856433
60.03646717480753
60.90666363453136
56.49454838136321
67.15087324250848
57.98936497205004
65.11334872189006
67.53510006102583
65.60539047524031
58.87046661673119
62.65748512923341
63.4019326710922
69.98999472078756
67.9551812898098
62.26943815094342
70.45804966607756
55.672503433968274
64.32294335604426
64.27642263558751
66.39323608461152
60.50891348334203
66.77126471801668
52.49650532219098
67.0223647319991
65.59724606238781
58.875047246658376
61.82742085297797
66.59864439286291
63.47777668353286
61.891805888702436
63.88191588061497
67.71049780810071
62.95556612686136
62.71663515434637
64.57546151633767
62.90772461570011
63.77408058870884
60.3317866961231
65.57312256715237
66.62954136573923
68.19677322952026
66.39443943411145
66.00810183810151
61.11115949327338
62.056926118435705
61.91144821584784
65.52479006849784
63.992410120268175
64.33827882299602
59.15951141521131
68.14468875770143
65.09374385443336
65.25811861189611
65.75381246281854
60.68454234910586
64.88929566888679
59.65667461448961
69.78819243680465
64.79251032331521
60.13415512142387
55.96483035885511
64.97030744820694
65.20453160951497
64.92248401543903
59.04651280899088
56.41694143390665
64.92742700070775
59.0384030634812
59.170199439702586
50.249446919829495
60.67952735385142
48.196129226589775
59.20607321497933
59.27818035330569
61.95209225759347
62.189831964058065
59.57667992873428
61.79431790532794
62.57334653566623
64.28903023597948
64.64056279436613
63.21193073679465
57.4097025442432
60.79470787740467
43.16977226393909
62.168849867078926
57.05764614308092
60.613541098112115
56.725971353106445
60.29088949475074
57.955332444199925
62.45289571905338
59.75496258888857
62.022557640108985
62.969081837798385
65.01915409422215
60.83940557409332
61.98201328767332
64.00138731227798
60.14020597723864
67.33577096486074
67.88996023042775
65.4362858498817
71.15996120745501
67.26590527663191
68.70973119702212
67.65781435322376
63.71741142414493
69.47555944368061
65.84189534239646
59.7442049877305
62.09394124908041
60.15367900014918
63.9500622650619
65.0850190662829
67.65757460249463
61.626740750327144
63.441211752921326
64.84085529866219
65.57777675651472
66.42033932589285
63.73363405751365
66.59644276769966
62.0770584653858
67.30616872928698
63.44639899048567
41.195152303952966
63.23990031160348
66.7067564740891
63.68392185578475
59.582059177621865
66.03736797985869
67.42274308748623
69.2384070227283
60.04771109183972
63.337787951945444
61.55810675404087
63.21035135230784
70.65812806412671
65.73903413823126
63.99379467486969
61.77998378778354
61.05097769573429
67.0079289599577
62.68005884970267
67.74414227562919
60.388438952720556
56.48596925439284
59.42017336131032
61.567702767175014
73.49842460755943
59.770246778231325
65.32533175576444
62.47437619421849
65.17594658390428
25.706178253099207
66.75389411055484
66.98662681395602
69.67204870096529
64.89585460384234
65.85478937426056
48.6420151367408
55.480753242572824
64.74495041517639
45.34343898339806
67.34663508160303
67.06148594603009
62.59840456713025
61.30892314298053
59.86087291022539
57.60555234292293
57.36164872040015
65.10991528738957
69.31661816899667
61.70742859096845
64.5358031234639
66.03144111032597
63.72802709272564
63.80667287061586
60.66079532872252
58.58497859808821
63.87436584281549
59.22026423861592
59.295423906254015
64.64644647305742
64.70197199821786
60.92198511516029
61.57571326203461
62.941146230134294
57.19011673265425
68.47234721637551
60.80714201516668
60.56805827455346
63.08914514590852
62.2135571017286
71.18250115538791
67.66761941979873
69.68156169218898
66.41482300612856
68.30877769874407
67.07967134366639
55.57541496356027
58.43619477731436
54.347439040627656
58.20380359292844
54.47826175383921
57.071947446108716
59.59040101182721
59.17328710507167
57.79188332747385
60.928268253639274
59.66644794863232
62.63675595510711
58.372695239723114
56.79822868991735
65.00771521284965
63.79618028818753
67.81166858963337
34.76989956319149
64.21839616618229
64.9652055207797
66.05121592325742
58.97643651720558
61.54282876398357
39.529847810046775
60.79250442344413
66.27278389718569
66.87255676347267
63.2435455278815
61.778254820818
49.379846013198936
65.57895008359282
64.17185492327495
63.323623709586116
64.89698843093853
61.69880164521926
63.28636882933113
62.96035167217417
47.768781766717126
59.98530377666639
61.46462021563697
61.912374802590456
55.88300460137959
56.513810343086995
63.30747933699372
63.43556965647291
59.11048966366365
61.889096862250085
62.99654176549533
65.04703020775835
65.63955000446528
65.61319549483692
63.10312510387519
63.61623528005745
64.23979790585997
65.0203809386988
63.91080534149426
65.77486606173817
71.42104772385774
66.34292863072795
69.32343170169328
70.73142611872224
69.33582198111043
70.7584299037761
63.36042158926743
64.52009763687093
67.73287072990665
65.63191094134194
66.94627707365392
63.83779241935989
60.45497103235562
64.69117762663286
62.59159732608877
65.16305735023158
66.39212958738875
66.06335450136388
57.30465928145603
54.565788765133306
61.850741072484524
63.75655246107875
61.60105501626937
67.38075869811115
65.86565433247277
64.33713780386924
67.04134714258643
63.43347924485355
66.11176528732736
68.85611244430757
58.738222534539354
64.22534700917016
65.74845822705161
67.57477897017944
65.65572417904067
65.28112479909556
67.61864159150174
68.44367627903986
59.91113221102933
66.36670869744758
64.70415705681195
63.249046212390844
66.53678296892885
67.49991859323742
63.56237728321592
68.07201579588252
69.37348503957001
64.1632620426049
66.65290261901688
65.96805458798063
63.53441976464992
65.39308689271067
64.73511012704348
65.31950506961326
61.11370722577866
65.0253652698768
62.10901713828396
61.97587473541365
62.80470804816583
49.43260447676938
66.75124458140189
64.61004427363952
64.6475740242557
63.28278681304423
62.7538252530339
64.24399446683023
66.23271929243228
63.972984232419726
66.90715518256482
61.725146159884915
60.52938531642886
64.8600993733284
57.283890859618346
57.13709521881057
60.45559308589145
62.42621290420557
60.56699703720845
57.86501940406768
60.53175615282546
61.91977986370197
60.6578790513423
59.762949826166704
64.30791325958643
64.45072104182384
67.0739123701562
64.27956642464223
65.33129636100972
64.92317542105619
66.99539204257921
63.56005831004897
61.14698632893391
63.72269649136945
67.3516577381525
66.73830856835822
64.76124510486906
62.096930953815935
65.99520869436566
68.35422877228262
70.58591634132186
73.70906228397874
62.02191980487081
64.30568240944831
54.38406988214389
65.62248832620138
57.45297432511404
63.6143252270799
59.19219197689372
59.22005675382864
66.12836882197107
61.45356382578286
63.76498090452867
62.865183750476206
61.675693842116836
63.49556824265229
65.29400168162874
66.26121917408209
66.47058437672622
70.41344163831111
57.280627836226564
60.772752445943105
59.126260237076686
61.96031053331805
58.67168689168352
66.51870159785418
58.40335228683356
62.64409034958002
62.641474842511926
61.95632954186675
65.16423340482109
64.89711754510058
61.712664543287644
57.703776752680625
65.36374743160628
56.15678240815243
40.80281439770382
59.228536465542206
53.990176552271606
37.508545062028155
61.01099479695312
59.64016082870054
65.24209326908779
59.946005776777675
63.869862492133215
72.06116717923103
62.075999960237255
65.49490681455208
57.58949977823422
62.79221191838495
65.2892396315979
63.310952373477456
67.18692336423963
63.83207409154286
63.634382992587035
65.68380123551356
64.4147468219545
60.07670234319862
60.40772287310255
63.423374829195666
61.26230134882379
63.89571924632236
66.31934597884985
64.77334778840519
62.84223757271952
62.66258189047378
63.84726610249737
61.55143251307634
63.350135615669274
67.31100549922316
64.59978932741541
56.17404900303937
52.25930586777618
51.22971795769618
56.434581819063084
50.802563906151065
49.9885992368322
55.90144582630824
42.617779719791336
56.57210110586918
46.21059430852399
53.92546407647298
49.06917102983692
65.10107645564902
67.85466824283472

